fluke: Federated Learning Utility frameworK for Experimentation and research

Since its inception in 2016, Federated Learning (FL) has been gaining tremendous popularity in the machine learning community. Several frameworks have been proposed to facilitate the development of FL algorithms, but researchers often resort to implementing their algorithms from scratch, including all baselines and experiments. This is because existing frameworks are not flexible enough to support their needs or the learning curve to extend them is too steep. In this paper, we present \fluke, a Python package designed to simplify the development of new FL algorithms. fluke is specifically designed for prototyping purposes and is meant for researchers or practitioners focusing on the learning components of a federated system. fluke is open-source, and it can be either used out of the box or extended with new algorithms with minimal overhead.

==> fluke-test.csv <==
x,fedopt,fedexp,fednova,feddyn,scaffold,fedavg
1,0.4017,0.4515,0.3799,0.4461,0.4435,0.4512
2,0.5436,0.6128,0.5548,0.5982,0.6883,0.613
3,0.6336,0.728,0.6858,0.7266,0.7673,0.728
4,0.6821,0.7059,0.6995,0.7051,0.6993,0.706
5,0.7335,0.7576,0.7347,0.7543,0.8236,0.7577
6,0.7657,0.7777,0.7518,0.7725,0.7822,0.7777
7,0.7894,0.8043,0.7722,0.8,0.844,0.8044
8,0.8112,0.8125,0.7832,0.8087,0.8142,0.8118
9,0.8239,0.8195,0.8002,0.8154,0.8546,0.8175
10,0.8226,0.8277,0.811,0.8198,0.833,0.8227
11,0.8231,0.8328,0.8216,0.8295,0.8307,0.8314
12,0.8258,0.8362,0.8242,0.8313,0.8282,0.8329
13,0.8384,0.8349,0.8305,0.8345,0.8286,0.8343
14,0.8496,0.8375,0.8384,0.8339,0.8397,0.8326
15,0.8565,0.8296,0.8295,0.8264,0.8327,0.8256
16,0.8635,0.837,0.8366,0.8333,0.8559,0.8324
17,0.8681,0.836,0.8386,0.8314,0.8369,0.8311
18,0.8703,0.832,0.8418,0.8299,0.8635,0.8293
19,0.872,0.8345,0.8393,0.8272,0.8428,0.8287
20,0.8731,0.832,0.8331,0.8281,0.8633,0.8286
21,0.8737,0.8403,0.8334,0.8309,0.8576,0.832
22,0.8755,0.8344,0.8313,0.8311,0.8591,0.8319
23,0.8765,0.8412,0.8309,0.8314,0.865,0.8328
24,0.8773,0.8397,0.8249,0.8294,0.8663,0.8305
25,0.8776,0.8453,0.8299,0.8331,0.8824,0.835
26,0.8796,0.8482,0.8268,0.8323,0.8748,0.8339
27,0.8806,0.8481,0.8297,0.8345,0.8937,0.8365
28,0.8834,0.8655,0.8326,0.8386,0.893,0.8392
29,0.8845,0.8536,0.8331,0.8392,0.9062,0.8408
30,0.8841,0.8741,0.833,0.8413,0.9127,0.8435
31,0.8873,0.8556,0.8347,0.8427,0.9193,0.8438
32,0.8881,0.8905,0.8341,0.8425,0.9241,0.8444
33,0.8891,0.8641,0.8361,0.8464,0.9305,0.8493
34,0.8901,0.8977,0.834,0.8455,0.9322,0.8471
35,0.8912,0.8831,0.8379,0.8497,0.9329,0.8523
36,0.8927,0.9073,0.8377,0.8506,0.9345,0.8534
37,0.894,0.8844,0.8383,0.8509,0.9349,0.8533
38,0.8957,0.9209,0.8405,0.8576,0.9373,0.8604
39,0.8972,0.9126,0.8381,0.8524,0.937,0.8555
40,0.8995,0.9242,0.8422,0.8574,0.9374,0.8601
41,0.9027,0.9202,0.8432,0.8608,0.9382,0.8649
42,0.9018,0.9259,0.8458,0.8614,0.9397,0.866
43,0.9024,0.9236,0.8459,0.8628,0.9397,0.8669
44,0.9016,0.9233,0.8475,0.8662,0.9416,0.8717
45,0.9019,0.9198,0.8467,0.8659,0.9409,0.8713
46,0.9022,0.9302,0.8467,0.8668,0.9424,0.872
47,0.9016,0.9161,0.8502,0.8732,0.9421,0.881
48,0.9028,0.9331,0.8506,0.8771,0.9442,0.8832
49,0.9051,0.9169,0.8492,0.8745,0.9441,0.8812
50,0.9084,0.9352,0.8559,0.8848,0.9453,0.8898
51,0.9093,0.9251,0.8562,0.8856,0.9462,0.8912
52,0.9103,0.9359,0.8561,0.8864,0.9471,0.8925
53,0.9113,0.9237,0.8564,0.888,0.9474,0.8941
54,0.9118,0.9396,0.8587,0.8915,0.9489,0.8997
55,0.9128,0.9234,0.8611,0.8936,0.949,0.9022
56,0.9132,0.9416,0.8606,0.8954,0.9498,0.904
57,0.9148,0.9298,0.8616,0.9009,0.9495,0.9098
58,0.916,0.9393,0.8666,0.9059,0.9504,0.9137
59,0.9152,0.9243,0.8621,0.9071,0.9503,0.9172
60,0.9153,0.9414,0.8641,0.9107,0.9514,0.9207
61,0.9154,0.92,0.8667,0.9156,0.9526,0.9225
62,0.9156,0.9455,0.8673,0.9165,0.9527,0.9233
63,0.9155,0.9272,0.8695,0.9205,0.9528,0.9256
64,0.9152,0.9452,0.8706,0.922,0.9543,0.9262
65,0.9158,0.9287,0.8727,0.9248,0.9545,0.9287
66,0.9164,0.9476,0.8731,0.9265,0.9563,0.9295
67,0.917,0.9345,0.8786,0.9273,0.9555,0.9297
68,0.918,0.9461,0.881,0.9284,0.9565,0.9304
69,0.9195,0.9319,0.8817,0.9303,0.9569,0.9326
70,0.921,0.9483,0.8826,0.931,0.957,0.9335
71,0.922,0.9297,0.8847,0.9311,0.9578,0.9331
72,0.9226,0.9509,0.8876,0.9326,0.9578,0.9332
73,0.923,0.9245,0.8906,0.9334,0.9585,0.9346
74,0.9235,0.9539,0.8907,0.9336,0.959,0.9347
75,0.9232,0.9345,0.8948,0.934,0.959,0.9356
76,0.9233,0.9542,0.8969,0.9349,0.9593,0.9366
77,0.9243,0.9395,0.8976,0.9352,0.9594,0.9365
78,0.9244,0.9536,0.9008,0.9357,0.959,0.9366
79,0.9249,0.9359,0.9023,0.9356,0.9598,0.9365
80,0.9261,0.9544,0.905,0.9358,0.9599,0.9374
81,0.9271,0.9365,0.907,0.9359,0.9601,0.9376
82,0.9273,0.955,0.91,0.9367,0.9604,0.9382
83,0.9265,0.9374,0.9131,0.9363,0.9606,0.9386
84,0.9264,0.9569,0.9133,0.9368,0.9613,0.9384
85,0.9261,0.9402,0.917,0.9371,0.9605,0.9388
86,0.9271,0.9567,0.9188,0.9382,0.9623,0.9394
87,0.9293,0.9385,0.921,0.9383,0.962,0.9391
88,0.93,0.9573,0.9227,0.9385,0.9618,0.9396
89,0.931,0.9376,0.9245,0.9397,0.9622,0.9406
90,0.9314,0.9599,0.925,0.9389,0.9631,0.9411
91,0.9314,0.9391,0.9257,0.939,0.9636,0.9406
92,0.932,0.9595,0.9264,0.9394,0.9636,0.9409
93,0.9319,0.938,0.9273,0.9391,0.9635,0.9413
94,0.9328,0.9616,0.9283,0.94,0.9643,0.9409
95,0.9336,0.9417,0.9292,0.9405,0.9632,0.9421
96,0.9339,0.9631,0.9307,0.9409,0.9643,0.9425
97,0.9346,0.9313,0.9316,0.9413,0.9656,0.943
98,0.9339,0.963,0.932,0.9416,0.9646,0.9426
99,0.934,0.947,0.9327,0.9417,0.9662,0.9434
100,0.934,0.96,0.9325,0.9423,0.965,0.9431

